Code Polymorphism Meets Code Encryption: Confidentiality and Side-Channel Protection of Software Components

In this paper, we consider that, in practice, attack scenarios involving side-channel analysis combine two successive phases:an analysis phase, targeting the extraction of information about the target and the identification of possible vulnerabilities;and an exploitation phase, applying attack techniques on candidate vulnerabilities. We advocate that protections need to coverthese two phases in order to be effective against real-life attacks. We present PolEn, a toolchain and a processor architecturethat combine countermeasures in order to provide an effective mitigation of side-channel attacks: as a countermeasure againstthe analysis phase, our approach considers the use of code encryption; as a countermeasure against the exploitation phase,our approach considers the use of code polymorphism, because it relies on runtime code generation, and its combinationwith code encryption is particularly challenging. Code encryption is supported by a processor extension such that machineinstructions are only decrypted inside the CPU, which effectively prevents reverse engineering or any extraction of usefulinformation from memory dumps. Code polymorphism is implemented by software means. It regularly changes the observablebehaviour of the program, making it unpredictable for an attacker, hence reducing the possibility to exploit side-channelleakages. We present a prototype implementation, based on the RISC-V Spike simulator and a modified LLVM toolchain. Inour experimental evaluation, we illustrate that PolEn effectively reduces side-channel leakages. For the protected functionsevaluated, static memory use increases by a factor of 5 to 22, corresponding to the joint application of code encryption andcode polymorphism. The overhead, in terms of execution time, ranges between a factor of 1.8 and 4.6.

==> abstract.txt <==
Cyber-attacks combine several techniques to compromise device's functionality, recover sensitive data or unveil IP design. Combined counter-measures are needed to address these complex attacks as a whole. We address attacks that rely on reverse engineering to recover application code and side-channel attacks to access sensitive data. We present POLEN, a toolchain and a processor architecture that combines two countermeasures: code encryption and code polymorphism to thwart such complex attacks. Code encryption reduces the useful information in memory dumps, preventing reverse engineering, by encrypting machine instructions before its deployment, and instructions are only decrypted inside the CPU. Code polymorphism regularly changes the observable behaviour of the program, making it unpredictable for an attacker, and reducing the possibility to exploit side-channel leakages. Using many configuration parameters, POLEN gives the developer the ability to adapt the security level to its application. We present our prototype implementation, based on the RISC-V Spike simulator and a modified LLVM toolchain. We demonstrate that POLEN reduces side-channel leakages through leakage assessments metrics. We show that POLEN achieves a good level of security against side-channel attacks while maintaining acceptable overheads on program performance.




==> experiments/trivium-synth/trivium_synth.csv <==
1,176,302,408.33,0.0020139382,2.3200568182
2,178,301,477.78,0.0046599953,5.3683146067
3,180,300,385.8,0.0055815972,6.43
4,182,300,444.84,0.0084867216,9.7767032967
5,184,299,317.76,0.007495471,8.6347826087
6,188,299,320.1,0.0088680186,10.2159574468
7,191,299,438.6,0.013953425,16.0743455497
8,192,299,403.39,0.0145902054,16.8079166667
9,190,298,342.82,0.0140962171,16.2388421053
10,195,298,428.63,0.0190807514,21.981025641
11,198,298,417.19,0.0201191165,23.1772222222
12,199,298,405.02,0.0212007956,24.4233165829
13,202,298,415.45,0.0232090983,26.7368811881
14,202,298,390.63,0.0235011861,27.0733663366
15,207,298,406.67,0.0255805908,29.4688405797
16,212,298,402.25,0.0263528564,30.358490566
17,210,298,393.24,0.0276334325,31.8337142857
18,212,297,341.06,0.0251370873,28.9579245283
19,220,297,445.43,0.0333931897,38.4689545455
20,224,297,372.86,0.0288984995,33.2910714286
21,222,297,376.36,0.0309041854,35.6016216216
22,225,297,347.71,0.0295124228,33.9983111111
23,231,297,347.58,0.0300412608,34.6075324675
24,234,297,392,0.0349002849,40.2051282051
25,235,297,398.41,0.0367917036,42.3840425532
26,240,297,423.37,0.0398134404,45.8650833333
27,240,297,307.41,0.0300205078,34.583625
28,248,297,404.04,0.0395984543,45.6174193548
29,253,297,372.44,0.0370579436,42.6907509881
30,261,297,384.17,0.0383311383,44.1574712644
31,268,297,344,0.0345408375,39.7910447761
32,258,297,367.51,0.0395682601,45.5826356589
33,257,297,319.8,0.0356456712,41.0638132296
34,263,297,345.78,0.0388034696,44.7015969582
35,262,296,344,0.0398907973,45.9541984733
36,271,296,337.95,0.0389702491,44.8937269373
37,274,296,339.44,0.0397888788,45.8367883212
38,272,296,367.78,0.044601588,51.3810294118
39,274,296,291.21,0.0359805543,41.4495985401
40,284,296,403.06,0.0492786581,56.7690140845
41,283,296,319.08,0.0401277238,46.2271378092
42,292,296,339.56,0.0423965468,48.8408219178
43,298,296,369.28,0.0462546607,53.2853691275
44,297,296,366.43,0.0471231996,54.2859259259
45,301,296,324.99,0.0421758202,48.5865448505
46,314,296,346.86,0.0441092755,50.8138853503
47,320,296,371.75,0.0473965115,54.60078125
48,325,296,329.82,0.0422846154,48.7118769231
49,330,296,344.23,0.044368871,51.1129393939
50,333,296,348.55,0.0454295441,52.3348348348
51,334,296,324.57,0.0430209113,49.5600898204
52,324,296,339.67,0.047321995,54.5149382716
53,337,296,356.13,0.0486185553,56.0085756677
54,344,296,346.62,0.0472320131,54.4112790698
55,354,296,317.46,0.0428150012,49.3228813559
56,353,296,336.7,0.0463664621,53.4141643059
57,367,296,336.81,0.0454089322,52.3110899183
58,365,296,307.6,0.0424296043,48.8789041096
59,371,296,361.79,0.0499438689,57.5353369272
60,371,296,314.86,0.044202044,50.920754717
61,384,296,310.27,0.0427844464,49.2876822917
62,374,296,333.56,0.0480000371,55.2960427807
63,378,296,277.01,0.0400766782,46.1683333333
64,380,296,301.66,0.0441023392,50.8058947368
65,373,296,306.75,0.0464019912,53.4550938338
66,383,296,339.67,0.0508100794,58.5332114883
67,385,296,324.36,0.0489991883,56.4470649351
68,385,295,322.37,0.0494254149,56.9380779221
69,383,295,301.93,0.0472176213,54.3946997389
70,401,295,326.16,0.0494233167,56.9356608479
71,410,295,310.75,0.0467125042,53.812804878
72,410,295,301.66,0.0459847561,52.9744390244
73,417,295,292.23,0.0444077863,51.1577697842
74,428,295,283.93,0.0426134557,49.0907009346
75,430,295,315.06,0.0477016715,54.9523255814
76,440,295,258.87,0.0388141572,44.7139090909
77,439,295,302.66,0.0460817277,53.0861503417
78,431,295,278.47,0.0437464956,50.395962877
79,446,295,307.13,0.0472239155,54.4019506726
80,453,295,249.13,0.0381913785,43.9964679912
81,456,295,294.12,0.0453515625,52.245
82,464,295,226.3,0.0347158615,39.9926724138
83,474,295,254.19,0.0386372077,44.5100632911
84,466,295,268.46,0.0420068848,48.3919313305
85,488,295,264.2,0.0399465648,46.018442623
86,482,295,242.31,0.0375292834,43.2337344398
87,476,295,261.03,0.0414142923,47.7092647059
88,480,295,274.2,0.0436371528,50.27
89,492,295,242.07,0.0380113588,43.7890853659
90,497,295,265.25,0.0416954854,48.0331991952
91,515,295,250,0.0383461435,44.1747572816
92,514,295,241.43,0.0375114165,43.213151751
93,520,295,246.12,0.0382097356,44.0176153846
94,532,295,240.15,0.0368337837,42.432518797
95,542,295,255.1,0.0388134545,44.713099631
96,552,295,260.21,0.0392829106,45.2539130435
97,562,295,235.07,0.0352192535,40.5725800712
98,564,295,245.52,0.0370323582,42.6612765957
99,573,295,231.21,0.0346764562,39.9472774869
100,586,295,233.86,0.0346422308,39.9078498294
101,589,295,244.92,0.0364567417,41.9981663837
102,592,295,241.14,0.0360657728,41.5477702703
103,601,295,218.91,0.0325668591,37.5170216306
104,599,295,223.46,0.0336785847,38.7977295492
105,618,295,236.74,0.0349156385,40.222815534
106,620,295,218.1,0.0323681116,37.2880645161
107,617,295,232.67,0.0350256759,40.3495786062
108,635,295,224.27,0.0331107283,38.1435590551
109,624,295,254.32,0.0385629229,44.4244871795
110,631,295,246.97,0.0373727494,43.05340729
111,618,295,247.77,0.038630537,44.5023786408
112,639,295,240.1,0.0365306034,42.0832550861
113,639,295,244.32,0.0375045644,43.205258216
114,653,295,251.89,0.0381724572,43.9746707504
115,655,295,236.69,0.036073142,41.556259542
116,666,295,240.67,0.0363875855,41.9184984985
117,691,295,238.89,0.0351118171,40.448813314
118,694,295,235.79,0.0348012978,40.0910951009
119,690,295,231.43,0.034646953,39.9132898551
120,702,295,238.89,0.0354478276,40.8358974359
121,699,295,231.75,0.0348237437,40.1169527897
122,696,295,227.58,0.0346283824,39.8918965517
123,702,295,226.4,0.0344343542,39.6683760684
124,714,295,229.52,0.0346012294,39.8606162465
125,713,295,227.53,0.0346263465,39.8895511921
126,726,295,228,0.0343491736,39.5702479339
127,733,295,238.21,0.0358267371,41.2724010914
128,746,295,225.33,0.0335612154,38.6625201072
129,731,294,219.88,0.033682598,38.8023529412
130,735,294,239.06,0.0367037509,42.2827210884
131,741,294,235.46,0.0361341421,41.6265317139
132,736,294,229.41,0.0357154382,41.1441847826
133,740,294,240.67,0.037548224,43.2555540541
134,742,294,231.32,0.036262822,41.7747708895
135,759,294,235.29,0.036328125,41.85
136,755,294,222.27,0.0347552428,40.0380397351
137,725,294,238.78,0.0391676964,45.1211862069
138,740,294,219.2,0.0354842342,40.8778378378
139,772,294,225.84,0.0352976576,40.6629015544
140,746,294,218.48,0.0355916741,41.0016085791
141,761,294,236.74,0.0380762018,43.8637844941
142,757,294,208.86,0.0340091094,39.1784940555
143,757,294,224.87,0.0368739106,42.4787450462
144,791,294,234.03,0.0369832491,42.6047029077
145,769,294,223.36,0.0365590233,42.1159947984
146,785,294,221.98,0.0358380662,41.2854522293
147,783,294,230.2,0.0375152991,43.2176245211
148,808,294,224.11,0.0356335516,41.0498514851
149,797,294,219.39,0.0356034674,41.0151944793
150,799,294,225.12,0.0366864831,42.2628285357
151,812,294,226.71,0.0365964632,42.1591256158
152,817,294,225.33,0.0363905039,41.9218604651
153,821,294,224.87,0.0363770364,41.9063459196
154,816,294,215.75,0.0353450734,40.7175245098
155,822,294,229.36,0.0375426636,43.2491484185
156,830,294,220.8,0.0360240964,41.4997590361
157,841,294,223.61,0.0362361792,41.744078478
158,844,294,214.09,0.0347903296,40.0784597156
159,866,294,225.33,0.0359125108,41.3712124711
160,850,294,221.29,0.0361584967,41.6545882353
161,865,294,227.12,0.0366954881,42.2732023121
162,886,294,226.76,0.0359911117,41.4617607223
163,906,294,214.5,0.0334991837,38.5910596026
164,894,294,212.77,0.033881626,39.0316331096
165,920,294,219.35,0.0341492584,39.3399456522
166,933,294,206.7,0.0319237897,36.7762057878
167,926,294,216.83,0.0339447313,39.1043304536
168,953,294,219.68,0.0336166492,38.7263798531
169,966,294,216.97,0.0329501039,37.9585196687
170,949,294,226.96,0.0352922667,40.656691254
171,958,294,225.02,0.0348657685,40.1653653445
172,947,294,218.58,0.0344616772,39.6998521647
173,962,294,223.86,0.0349458052,40.2575675676
174,990,294,224.06,0.0341842382,39.3802424242
175,998,294,216.97,0.0330259042,38.0458416834
176,1001,294,215.84,0.0329426129,37.9498901099
177,995,294,217.49,0.0335843541,38.6891758794
178,1039,294,217.68,0.0323720725,37.2926275265
179,1009,294,219.39,0.0337851782,38.9205252725
180,1038,294,217.82,0.0327884152,37.7722543353
181,1047,294,212.9,0.0319488386,36.8050620821
182,1043,294,215.94,0.0327090324,37.6808053691
183,1033,294,216.78,0.0333363081,38.4034269119
184,1067,294,226.4,0.0338904509,39.0417994377
185,1063,294,216.78,0.0327495394,37.7274694262
186,1093,294,216.17,0.0319327062,36.7864775846
187,1079,294,218.15,0.0328188153,37.8072752549
188,1092,294,214.68,0.0320829518,36.9595604396
189,1108,294,213.31,0.0315849927,36.3859115523
190,1094,294,211.82,0.031933812,36.7877513711
191,1111,294,218.82,0.0326553124,37.618919892
192,1106,294,215.47,0.0324698614,37.4052802893

